Classification-oriented adaptive sensing via posterior sampling

Recent advances in diffusion models have enabled high-performance, instance-adaptive compressed sensing through posterior sampling, without task-specific policy training. Existing methods select sensing probes by maximizing total posterior signal variance and are therefore primarily reconstruction-driven. We introduce a classification-driven extension motivated by the closed-form posterior covariance of a class-conditional Gaussian mixture model, which decomposes into within-class and between-class uncertainty. Using calibrated soft classifier outputs, we estimate these uncertainty terms from diffusion posterior samples and propose a classification-oriented criterion for selecting the dominant sensing direction in the unmeasured subspace. Experiments on MNIST and CIFAR-10 compare the resulting classification accuracy, measurement cost, and reconstruction quality with those of reconstruction-oriented counterparts. The results identify regimes in which semantic posterior uncertainty yields a more favorable classification--measurement trade-off and quantify the associated reconstruction cost.

==> class_acc_mppca_adasense.dat <==
mean_measurements accuracy_percent
1 15.94771242
2.060130719 24.05228758
3.596078431 27.84313725
5.137254902 33.33333333
6.879738562 36.33986928
8.949019608 37.38562092
10.91764706 40.39215686
13.17254902 42.61437908
16.18954248 45.49019608
19.18431373 47.45098039
30.57647059 48.36601307
35.19346405 49.93464052
55.9869281 50.71895425


==> class_acc_mppca_between.dat <==
mean_measurements accuracy_percent
1 19.21568627
1.694117647 23.92156863
2.939869281 27.18954248
4.25751634 32.15686275
5.503267974 37.12418301
6.826143791 39.08496732
8.220915033 40.91503268
9.48627451 44.5751634
11.01045752 45.75163399
12.48888889 48.36601307
14.16078431 48.62745098
16.08627451 48.88888889
17.67973856 50.06535948


==> class_acc_mppca_fisher.dat <==
mean_measurements accuracy_percent
1 20.39215686
1.405228758 22.35294118
2.362091503 25.22875817
3.615686275 30.98039216
4.764705882 35.94771242
6.090196078 39.60784314
7.589542484 41.83006536
8.780392157 44.31372549
10.22352941 46.92810458
11.77777778 47.97385621
14.75947712 49.28104575
16.25098039 50.19607843


==> class_acc_s32_adasense.dat <==
mean_measurements accuracy_percent
1 14
1 14
1.001 14
1.003 14
1.01 14
1.028 14.1
1.074 14
1.141 14
1.25 15
1.406 14.4
1.587 15.3
1.795 15.3
2.08 17
2.338 17.7
2.776 19.6
3.217 20.8
3.699 22.4
4.157 23.5
4.698 24.8
5.105 25.7
5.724 26.3
6.62 27.7
7.397 30.6
8.114 32.2
9.014 33.3
9.87 35.4
10.912 36.7
12.081 37.4
13.246 39.4
14.356 41.1
15.708 42.1
16.91 43.9
18.189 45.3
19.769 46.8
21.174 49
22.907 50.7
24.506 52.2
25.559 53.1
27.352 55.1
29.223 56.5
31.189 57.8
33.25 58.9
35.742 60.3
37.74 61.9
40.11 63.1
42.814 64.6
44.972 65.2
47.333 66.2
49.559 67.2
51.784 67.3
54.19 69
57.58 70.3
60.597 71.1
62.789 72.1
64.963 72.7
68.696 73.3
70.617 73.8
73.512 74.6
76.684 75.2
79.456 76.2
82.346 77
85.417 77.4
88.797 78.1
91.768 78.9
94.574 79.7
97.525 80.1
99.983 80.6
103.215 80.9
105.685 81.4
107.439 81.5
110.738 82.3
113.754 82.7
116.906 82.8
119.619 83.4
122.155 83.8
124.485 84
126.979 84
129.755 84.3
132.374 84.5
136.183 85
139.041 85.2
141.978 85.5
145.11 85.5
148.253 85.9
151.465 86
155.581 86.1
160.222 86.1
166.294 86.1
174.761 86.1
202.479 86.1
256 86.1


==> class_acc_s32_between.dat <==
mean_measurements accuracy_percent
1 12.5
1 12.5
1 12.5
1.003 12.4
1.012 12.5
1.024 12.5
1.063 12.7
1.124 13.2
1.205 13.5
1.341 14.1
1.499 13.9
1.689 15.3
1.903 16.4
2.156 16.9
2.463 18.4
2.838 20.3
3.317 21.4
3.842 22.9
4.283 24.9
4.878 26.9
5.502 28.7
6.549 29.4
7.24 30.8
8.053 32.8
8.815 34.4
9.811 35.6
10.826 37.3
12.042 39
13.125 40.6
14.209 41.9
15.361 43.5
16.69 44.8
18.033 46.5
19.251 48.3
20.404 50.2
21.965 51.3
23.54 52.2
25.364 53.7
27.342 55.3
29.252 57.1
31.209 59.8
33.399 61.2
34.946 62.8
36.994 63.9
38.987 64.2
41.543 65.9
43.763 67.2
46.077 68.4
48.386 68.7
50.858 69.7
52.915 70.9
55.361 72.2
57.942 72.9
59.863 73.3
62.627 74.3
65.072 74.6
67.853 76.2
70.354 76.6
73.259 77.6
75.258 77.9
77.633 78.6
80.039 79.2
82.458 79.6
83.989 79.8
86.603 80.1
89.242 81.2
91.698 81.9
93.884 82.4
96.393 82.6
98.976 82.7
101.128 83.2
104.065 83.6
107.081 84.3
109.959 84.8
112.276 85.1
115.058 85.5
117.562 85.6
120.488 85.8
122.602 85.9
125.771 86.5
130.204 86.5
133.941 86.6
137.32 86.8
141.089 87.1
145.146 87.5
150.131 87.5
155.891 87.5
162.46 87.6
174.184 87.7
204.103 87.8
256 87.8


==> class_acc_s32_fisher.dat <==
mean_measurements accuracy_percent
1 10.6
1 10.6
1 10.6
1.002 10.6
1.009 10.5
1.028 10.7
1.076 10.3
1.173 10.2
1.281 9.9
1.559 10.9
1.835 11.3
2.196 12.7
2.772 12.4
3.531 13.3
4.493 13.7
5.651 15.5
6.892 17.9
8.629 20
10.552 20.7
12.658 22.8
14.685 25.1
17.101 27.5
19.273 29.3
21.482 31.8
23.768 32.3
25.823 33.7
28.024 36.1
30.377 37.4
32.902 39.3
35.632 41.3
38.212 43.7
40.53 44.2
42.746 45.7
45.226 47.5
47.979 49.2
50.426 50.2
52.955 51
55.691 52.7
58.142 54.5
60.964 55.8
63.548 58.1
66.159 59.7
68.024 60.1
70.927 61.4
73.027 62.4
74.931 63.5
77.337 64.3
79.889 65.1
82.011 65.7
84.108 66.7
86.995 68.2
89.019 69
91.577 70.1
94.167 71
96.673 72.1
99.464 73
102.146 73.3
104.953 74.7
106.977 74.8
110.108 75.5
112.616 75.9
115.634 76.8
118.172 77.2
120.971 78
123.324 78.6
126.173 79.5
128.357 79.9
130.55 80.1
134.366 80.7
136.644 81.1
138.868 81.3
141.792 81.6
143.925 82
146.005 82.3
148.769 82.5
152.108 82.7
154.621 83.2
157.185 83.4
159.461 83.5
162.228 83.5
164.815 83.5
168.268 83.7
171.237 83.9
175.099 83.8
179.31 84
183.159 84
187.993 84.1
193.514 84.2
200.801 84.3
220.501 84.5
256 84.6


==> class_acc_s32_pca.dat <==
mean_measurements accuracy_percent
1 13.36573512
1 13.36573512
1 13.36573512
1 13.36573512
1.004860267 13.36573512
1.02308627 13.24422843
1.077764277 13.00121507
1.155528554 13.24422843
1.251518834 13.24422843
1.419198056 14.09477521
1.579586877 13.73025516
1.781287971 14.70230863
2.059538275 16.40340219
2.360874848 16.2818955
2.709599028 18.34750911
3.086269745 19.68408262
3.476306197 21.14216282
3.970838396 22.84325638
4.400972053 23.45078979
4.880923451 24.66585662
5.409477521 24.90886999
5.97326853 26.12393682
6.67436209 28.18955043
7.34872418 29.52612394
8.036452005 31.59173755
8.782503038 32.92831106
9.507897934 35.11543135
10.46051033 35.96597813
11.64398542 38.63912515
12.43499392 41.06925881
13.39003645 43.13487242
14.38396112 44.22843256
15.47752126 44.59295261
16.57715674 45.80801944
17.86998785 47.63061968
18.99149453 49.08869988
20.84204131 49.93924666
23.10449575 51.64034022
24.63547995 53.09842041
26.04252734 54.07047388
28.26852977 54.92102066
29.99878493 56.37910085
32.41190765 58.08019441
34.63426488 58.80923451
35.68529769 59.41676792
38.02308627 60.87484812
40.2673147 61.84690158
43.54191981 63.42648846
46.13851762 64.39854192
48.66707169 65.37059538
52.11178615 66.70716889
54.9963548 67.55771567
58.01944107 68.89428919
61.48481166 69.5018226
64.15431349 70.71688943
66.99878493 71.68894289
70.82017011 72.78250304
74.20413123 73.51154313
78.85419198 74.4835966
82.55528554 75.09113001
85.65978129 75.94167679
88.09234508 76.30619684
90.95382746 76.67071689
93.44957473 76.91373026
97.55042527 78.12879708
100.7351154 78.85783718
103.4714459 79.22235723
106.4641555 79.4653706
109.1020656 80.31591738
112.1883354 81.04495747
115.9100851 81.28797084
119.6160389 82.01701094
122.7752126 82.38153098
126.5880923 82.9890644
129.7071689 83.11057108
132.0741191 83.23207776
136.1579587 83.96111786
139.253949 84.20413123
142.1348724 84.20413123
146.4714459 84.44714459
150.4313487 84.44714459
153.690158 84.32563791
157.8882139 84.44714459
161.9684083 84.56865128
166.4702309 84.93317132
170.3863913 85.05467801
176.8311057 85.29769137
183.5018226 85.41919806
193.981774 85.41919806
220.3365735 85.41919806
256 85.41919806


==> class_acc_s32_random.dat <==
mean_measurements accuracy_percent
1 9.477521264
1 9.477521264
1 9.477521264
1 9.477521264
1.004860267 9.477521264
1.021871203 9.477521264
1.074119077 9.477521264
1.154313487 10.08505468
1.277035237 9.720534629
1.495747266 9.356014581
1.766707169 9.113001215
2.081409478 8.869987849
2.595382746 9.234507898
3.083839611 9.356014581
3.784933171 9.599027947
4.634264885 10.81409478
5.760631835 10.44957473
6.761846902 11.05710814
8.215066829 10.93560146
9.712029162 11.54313487
11.21385176 11.05710814
12.85540705 10.93560146
14.67314702 11.17861482
16.25759417 10.93560146
18.20413123 10.81409478
20.25759417 10.81409478
22.61239368 11.17861482
24.35358445 11.17861482
26.59173755 11.17861482
28.62575942 10.93560146
30.69501823 10.93560146
32.89428919 10.93560146
35.31227217 10.81409478
37.82746051 10.93560146
40.2272175 10.93560146
42.92466586 10.93560146
45.27339004 10.93560146
47.92223572 10.93560146
50.50060753 10.93560146
53.2818955 10.93560146
56.34872418 10.93560146
59.29526124 10.93560146
62.43863913 10.93560146
65.97691373 10.93560146
68.7509113 10.93560146
72.86148238 10.93560146
75.7873633 10.93560146
79.2235723 10.93560146
83.17010936 10.93560146
86.12029162 10.93560146
90.2272175 10.93560146
93.97326853 10.93560146
98.0218712 10.93560146
102.6391252 10.93560146
107.5224787 10.93560146
112.5443499 10.93560146
117.1117861 10.93560146
122.8140948 10.93560146
128.6379101 10.93560146
135.2843256 10.93560146
143.1616039 10.93560146
149.6257594 10.93560146
157.0814095 10.93560146
164.3122722 10.93560146
172.3535844 10.93560146
181.6148238 10.93560146
189.1725395 10.93560146
196.36452 11.05710814
205.0425273 11.05710814
211.9416768 11.05710814
218.6609964 11.05710814
224.5042527 11.05710814
229.8760632 11.05710814
234.4690158 11.05710814
239.1761847 11.05710814
243.3256379 11.05710814
246.0984204 11.05710814
248.6208991 11.05710814
250.872418 11.05710814
252.6816525 11.05710814
253.8298906 11.05710814
254.7363305 11.05710814
255.1688943 11.05710814
255.4082625 11.05710814
255.7496962 11.05710814
256 11.05710814
256 11.05710814
256 11.05710814
256 11.05710814
256 11.05710814
256 11.05710814


==> class_acc_s8_adasense.dat <==
mean_measurements accuracy_percent
1 11.1
1 11.1
1 11.1
1 11.1
1.002 11.1
1.003 11.1
1.005 11.1
1.006 11.1
1.015 11.2
1.025 11.4
1.028 11.4
1.046 11.4
1.067 11.3
1.092 11.1
1.136 11.2
1.326 11.6
1.64 12.3
1.78 12.5
1.895 12.9
2.011 12.6
2.119 12.5
2.217 12.8
2.357 13.8
2.516 14.8
2.66 15.2
2.854 15.4
3.176 17.7
3.768 20
4.873 21.1
5.347 21.7
5.776 23.3
6.155 24.3
6.661 24.9
7.174 25.3
7.796 26.8
8.25 28
8.922 28.9
9.584 29.8
10.278 30.4
11.632 33.1
14.142 36.1
15.458 36.9
16.394 37.2
17.254 38.3
18.147 39.6
18.947 39.9
19.385 39.9
20.922 41.3
22.348 42.2
23.962 43.4
25.767 45.4
28.188 48
32.268 50.8
34.719 53.2
36.132 54.1
37.895 55.4
39.856 56.4
41.462 57.1
43.614 58
45.491 58.7
47.638 59.9
50.297 61.2
52.964 61.7
55.846 63.1
60.534 65.9
64.319 66.9
66.663 68.4
68.746 69.5
71.366 70.4
75.028 71.7
76.735 72.1
79.57 72.2
82.419 72.8
85.861 73.3
89.312 74.5
93.359 75.2
98.54 76.8
104.524 77.9
108.036 78.1
110.132 78.4
112.653 78.6
114.72 78.8
117.676 79.1
120.748 79.6
123.588 79.6
127.635 79.8
132.14 80.4
138.614 81
149.953 81.9
180.142 82.7
256 83.5


==> class_acc_s8_between.dat <==
mean_measurements accuracy_percent
1 12.1
1 12.1
1 12.1
1.001 12.1
1.001 12.1
1.003 12.1
1.008 12.2
1.01 12.2
1.015 12.3
1.027 12.2
1.037 12.3
1.051 12.4
1.067 12.3
1.092 12.2
1.136 12.6
1.34 12.2
1.639 12.5
1.757 12.8
1.9 13.1
2.006 13.6
2.119 14
2.292 13.7
2.463 14.9
2.587 15.7
2.78 16.4
3 16.7
3.272 17.6
3.939 19.1
5.224 20.7
5.725 21.6
6.148 23.3
6.554 23.3
6.98 25.1
7.51 25.8
8.004 26.5
8.494 27.2
8.93 28.4
9.393 29.7
10.325 31.3
11.551 32.4
14.029 35.4
15.503 37.8
16.459 39.2
17.41 40
18.46 41
19.64 41.4
20.805 42.7
21.65 43.6
23.032 45.1
24.448 46.2
26.064 47.2
28.181 49
31.169 51.1
33.591 53.6
35.333 54.8
37.363 56.2
38.885 57.2
40.158 57.9
42.283 58.8
44.248 60.1
46.125 60.4
49.221 62.1
51.802 63.1
55.183 64.3
59.024 66.5
62.432 67.9
65.976 69.7
68.135 70.6
70.106 71.4
72.149 71.9
74.364 72.4
77.02 73.4
79.1 73.8
82.689 75.4
86.515 76.6
89.747 77.3
93.866 77.4
98.311 78.1
101.147 78.5
104.764 79.4
107.515 80.3
110.792 80.8
114.256 81.1
117.468 81.7
120.581 81.8
125.361 82.4
129.542 83.1
136.027 83.5
146.539 84.1
180.349 85.3
256 85.8


==> class_acc_s8_pca.dat <==
mean_measurements accuracy_percent
1 13.1
1 13.1
1 13.1
1.001 13
1.001 13
1.005 13
1.008 13
1.01 13
1.014 13.1
1.023 13
1.031 13.1
1.048 13.3
1.061 13.3
1.087 13.5
1.121 13.4
1.301 12.9
1.588 13.9
1.743 13.5
1.86 14.4
1.954 14.6
2.065 14.8
2.159 14.8
2.285 15.1
2.417 15.3
2.557 16.3
2.736 17.3
2.952 17.5
3.421 19.6
4.421 23.1
4.857 24.6
5.255 25.1
5.503 25.8
5.743 26.6
5.932 27.6
6.332 28.8
6.759 29.7
7.168 30.6
7.514 31.2
8.176 32.8
9.041 33.8
10.895 38.1
11.879 39
12.757 39.9
13.489 41.4
14.141 42.6
14.678 43.7
15.293 44.4
15.999 45.7
16.822 46.4
18.002 47.7
19.225 49.1
20.713 51.3
23.66 52.7
26.344 54.6
27.474 55.2
28.698 56.2
29.679 56.9
31.042 57.8
32.385 58.1
34.256 59.4
35.944 61.1
38.228 61.6
41.182 62.6
43.594 63.5
47.931 65.3
51.623 67.5
54.78 68.5
56.592 68.9
59.415 70.2
62.691 71.6
65.253 71.6
68.485 72.5
72.191 73.4
75.573 74.2
79.275 75.3
83.456 75.6
88.473 76.6
94.653 77.8
98.546 78.2
100.572 78.3
104.35 78.8
107.813 79.2
112.108 79.7
115.932 79.9
119.002 80.4
123.778 81.1
129.445 81.4
137.93 81.9
152.35 82.6
190.869 84.1
256 84.4


==> class_psnr_mppca_adasense.dat <==
mean_measurements mean_psnr
1 14.17769382
2.060130719 14.84985455
3.596078431 15.51112032
5.137254902 16.01029664
6.879738562 16.41052448
8.949019608 16.82710818
10.91764706 17.18082621
13.17254902 17.4946463
16.18954248 17.87260257
19.18431373 18.25979988
22.3620915 18.55399119
26.22875817 18.87940292
30.57647059 19.24025859
35.19346405 19.57694496
40.18954248 19.87723665
46.67973856 20.25615338
55.9869281 20.7384465


==> class_psnr_mppca_between.dat <==
mean_measurements mean_psnr
1 14.05290109
1.694117647 14.45567599
2.939869281 14.98870199
4.25751634 15.46797398
5.503267974 15.8806363
6.826143791 16.22451239
8.220915033 16.51484894
9.48627451 16.73050258
11.01045752 16.98523652
12.48888889 17.24234367
14.16078431 17.46140208
16.08627451 17.7131813
17.67973856 17.91359912
19.49803922 18.11259463
22.22352941 18.3398227
25.30065359 18.59401547
29.00130719 18.8790812


==> class_psnr_mppca_fisher.dat <==
mean_measurements mean_psnr
1 13.34994942
1.405228758 13.4967774
2.362091503 13.73676866
3.615686275 14.07163244
4.764705882 14.32032574
6.090196078 14.57982956
7.589542484 14.85670668
8.780392157 15.03793665
10.22352941 15.19374079
11.77777778 15.37800192
13.04836601 15.4977052
14.75947712 15.63278452
16.25098039 15.78071036
18.33333333 15.94244904
20.74640523 16.10127673
23.84183007 16.25931055
27.94248366 16.49509042


==> class_psnr_s32_adasense.dat <==
mean_measurements mean_psnr
1 14.02448186
1 14.02448186
1.001 14.02424947
1.003 14.02476225
1.01 14.0318961
1.028 14.041474
1.074 14.06603768
1.141 14.11561054
1.25 14.18459122
1.406 14.28350812
1.587 14.39752643
1.795 14.50990442
2.08 14.64688689
2.338 14.7601756
2.776 14.92353576
3.217 15.07025646
3.699 15.24508463
4.157 15.38881678
4.698 15.5253783
5.105 15.63339859
5.724 15.78846065
6.62 15.98710365
7.397 16.1605439
8.114 16.29722756
9.014 16.48996786
9.87 16.63292398
10.912 16.79736967
12.081 16.95982849
13.246 17.13299259
14.356 17.26411506
15.708 17.40632986
16.91 17.55249836
18.189 17.7023085
19.769 17.86358646
21.174 17.99374916
22.907 18.15119552
24.506 18.28038296
25.559 18.39060232
27.352 18.54869413
29.223 18.71625362
31.189 18.8647671
33.25 19.00922088
35.742 19.19793594
37.74 19.33806737
40.11 19.50100872
42.814 19.67375102
44.972 19.81462289
47.333 19.94665037
49.559 20.08455011
51.784 20.19613065
54.19 20.34104767
57.58 20.51479958
60.597 20.6851759
62.789 20.80402463
64.963 20.92638082
68.696 21.11162218
70.617 21.23703513
73.512 21.3889667
76.684 21.53177756
79.456 21.67994086
82.346 21.82307695
85.417 21.98291656
88.797 22.13299414
91.768 22.27503549
94.574 22.408933
97.525 22.53889497
99.983 22.64825431
103.215 22.79123554
105.685 22.91026041
107.439 23.00267494
110.738 23.15870689
113.754 23.29982933
116.906 23.427477
119.619 23.5664687
122.155 23.68548028
124.485 23.79767058
126.979 23.91534467
129.755 24.04589665
132.374 24.17098211
136.183 24.33631484
139.041 24.45528909
141.978 24.58291217
145.11 24.7308396
148.253 24.88124125
151.465 25.02762879
155.581 25.2079232
160.222 25.40889915
166.294 25.66210651
174.761 26.02089696
202.479 27.12123706
256 29.12508952


==> class_psnr_s32_between.dat <==
mean_measurements mean_psnr
1 13.82789975
1 13.82789975
1 13.82789975
1.003 13.82859109
1.012 13.83796165
1.024 13.84890937
1.063 13.87792033
1.124 13.91995423
1.205 13.96564209
1.341 14.06365015
1.499 14.14464582
1.689 14.24914082
1.903 14.35599839
2.156 14.45205587
2.463 14.57052067
2.838 14.71599612
3.317 14.86112832
3.842 14.9993131
4.283 15.13453375
4.878 15.29378814
5.502 15.41999247
6.549 15.64790583
7.24 15.80235117
8.053 15.96347648
8.815 16.13622759
9.811 16.29982715
10.826 16.44455967
12.042 16.62506263
13.125 16.75755396
14.209 16.8873506
15.361 17.0494266
16.69 17.206215
18.033 17.37208647
19.251 17.50379269
20.404 17.63813727
21.965 17.77145951
23.54 17.91877189
25.364 18.06157834
27.342 18.20400596
29.252 18.35715978
31.209 18.50845274
33.399 18.6734353
34.946 18.78442433
36.994 18.92535043
38.987 19.05614446
41.543 19.21180104
43.763 19.35899583
46.077 19.49615356
48.386 19.63792046
50.858 19.789914
52.915 19.92591627
55.361 20.04917252
57.942 20.19709708
59.863 20.29859882
62.627 20.44403361
65.072 20.57947724
67.853 20.73926572
70.354 20.85939769
73.259 20.99297722
75.258 21.10274567
77.633 21.21777915
80.039 21.33964605
82.458 21.45564079
83.989 21.52965131
86.603 21.66382005
89.242 21.80204313
91.698 21.91822841
93.884 22.01445747
96.393 22.12453857
98.976 22.23987395
101.128 22.33533765
104.065 22.48652669
107.081 22.63044613
109.959 22.75319444
112.276 22.88361885
115.058 23.01525552
117.562 23.1191277
120.488 23.24746672
122.602 23.34826063
125.771 23.49615326
130.204 23.68598964
133.941 23.84483126
137.32 23.98692761
141.089 24.1394232
145.146 24.3163195
150.131 24.51811257
155.891 24.7618928
162.46 25.03490821
174.184 25.5097332
204.103 26.78045722
256 28.84477647


==> class_psnr_s32_fisher.dat <==
mean_measurements mean_psnr
1 12.71702651
1 12.71702651
1 12.71702651
1.002 12.71578894
1.009 12.71506518
1.028 12.71733884
1.076 12.72888436
1.173 12.72980914
1.281 12.73947718
1.559 12.76475237
1.835 12.77826055
2.196 12.81172368
2.772 12.83445093
3.531 12.87829897
4.493 12.95571854
5.651 13.0402463
6.892 13.13997326
8.629 13.25588155
10.552 13.40580341
12.658 13.57234563
14.685 13.70175226
17.101 13.86448792
19.273 13.9897904
21.482 14.11410688
23.768 14.24429279
25.823 14.36785527
28.024 14.52836018
30.377 14.67461807
32.902 14.82592209
35.632 14.97437637
38.212 15.0927187
40.53 15.23714924
42.746 15.36317985
45.226 15.50048958
47.979 15.67461715
50.426 15.80464218
52.955 15.90552391
55.691 16.04085999
58.142 16.18612525
60.964 16.34650102
63.548 16.49476938
66.159 16.63834332
68.024 16.733596
70.927 16.86747958
73.027 16.99057541
74.931 17.08229447
77.337 17.21188612
79.889 17.30000306
82.011 17.39745427
84.108 17.53137787
86.995 17.65004469
89.019 17.75111879
91.577 17.86511221
94.167 18.00068093
96.673 18.1399042
99.464 18.25589535
102.146 18.38128663
104.953 18.51604792
106.977 18.60957769
110.108 18.75993022
112.616 18.88287612
115.634 19.01188983
118.172 19.1244684
120.971 19.23685057
123.324 19.33768675
126.173 19.47066171
128.357 19.57364737
130.55 19.66004785
134.366 19.81519978
136.644 19.94005324
138.868 20.01387017
141.792 20.13908161
143.925 20.24528015
146.005 20.34459543
148.769 20.44553858
152.108 20.61535332
154.621 20.71936204
157.185 20.82836413
159.461 20.91471368
162.228 21.00949282
164.815 21.10144313
168.268 21.24771666
171.237 21.34766535
175.099 21.49619151
179.31 21.64867116
183.159 21.81141471
187.993 22.00725762
193.514 22.4511707
200.801 23.26510425
220.501 24.87971052
256 26.61462403


==> class_psnr_s32_pca.dat <==
mean_measurements mean_psnr
1 14.07588862
1 14.07588862
1 14.07588862
1 14.07588862
1.004860267 14.08222223
1.02308627 14.09065355
1.077764277 14.12279401
1.155528554 14.1625127
1.251518834 14.24037018
1.419198056 14.35524073
1.579586877 14.44372512
1.781287971 14.56160922
2.059538275 14.74500484
2.360874848 14.89417807
2.709599028 15.04392481
3.086269745 15.19118034
3.476306197 15.33534792
3.970838396 15.50889852
4.400972053 15.64434077
4.880923451 15.80453417
5.409477521 15.92507548
5.97326853 16.05250987
6.67436209 16.21548261
7.34872418 16.37224736
8.036452005 16.5346371
8.782503038 16.66988242
9.507897934 16.81356979
10.46051033 16.95987334
11.64398542 17.12586156
12.43499392 17.24357933
13.39003645 17.36704513
14.38396112 17.48642983
15.47752126 17.621741
16.57715674 17.73916933
17.86998785 17.88271272
18.99149453 18.01576918
20.84204131 18.18873461
23.10449575 18.36143573
24.63547995 18.51474315
26.04252734 18.65871296
28.26852977 18.81424457
29.99878493 18.94080285
32.41190765 19.10135708
34.63426488 19.23544482
35.68529769 19.30502862
38.02308627 19.47865745
40.2673147 19.62981414
43.54191981 19.82275059
46.13851762 19.95271005
48.66707169 20.10228372
52.11178615 20.28200158
54.9963548 20.42888759
58.01944107 20.58182645
61.48481166 20.75680239
64.15431349 20.88282292
66.99878493 21.01793164
70.82017011 21.19857966
74.20413123 21.34236605
78.85419198 21.5311605
82.55528554 21.70185018
85.65978129 21.84907743
88.09234508 21.97144276
90.95382746 22.10663893
93.44957473 22.21754361
97.55042527 22.37731707
100.7351154 22.53445535
103.4714459 22.65203424
106.4641555 22.77595613
109.1020656 22.89761896
112.1883354 23.01898483
115.9100851 23.18934274
119.6160389 23.32673382
122.7752126 23.4511176
126.5880923 23.60075719
129.7071689 23.72936133
132.0741191 23.81789459
136.1579587 23.97338706
139.253949 24.10177439
142.1348724 24.19413698
146.4714459 24.36612462
150.4313487 24.5123372
153.690158 24.63051243
157.8882139 24.77578074
161.9684083 24.93402414
166.4702309 25.11241416
170.3863913 25.25598955
176.8311057 25.48723544
183.5018226 25.71015301
193.981774 26.03966726
220.3365735 26.85835985
256 27.93794003


==> class_psnr_s32_random.dat <==
mean_measurements mean_psnr
1 12.62218218
1 12.62218218
1 12.62218218
1 12.62218218
1.004860267 12.62231297
1.021871203 12.61797525
1.074119077 12.61448007
1.154313487 12.62105254
1.277035237 12.61633204
1.495747266 12.61032816
1.766707169 12.61154406
2.081409478 12.60483809
2.595382746 12.60863316
3.083839611 12.60572572
3.784933171 12.61831024
4.634264885 12.63904329
5.760631835 12.63654331
6.761846902 12.62743472
8.215066829 12.63929934
9.712029162 12.6383384
11.21385176 12.63744386
12.85540705 12.64816254
14.67314702 12.66775474
16.25759417 12.66261291
18.20413123 12.66112279
20.25759417 12.67630085
22.61239368 12.69828521
24.35358445 12.71283758
26.59173755 12.73888757
28.62575942 12.75508549
30.69501823 12.76530991
32.89428919 12.78065163
35.31227217 12.81153531
37.82746051 12.81968776
40.2272175 12.84105261
42.92466586 12.87428966
45.27339004 12.88594901
47.92223572 12.89283712
50.50060753 12.9149737
53.2818955 12.94720308
56.34872418 12.96456574
59.29526124 12.9925742
62.43863913 13.0258834
65.97691373 13.0542442
68.7509113 13.08898148
72.86148238 13.09931501
75.7873633 13.14669107
79.2235723 13.17758487
83.17010936 13.21269552
86.12029162 13.22755213
90.2272175 13.27690442
93.97326853 13.29457921
98.0218712 13.33519456
102.6391252 13.37276784
107.5224787 13.40886738
112.5443499 13.43558707
117.1117861 13.47458932
122.8140948 13.51367831
128.6379101 13.56091541
135.2843256 13.62495874
143.1616039 13.68616292
149.6257594 13.72942782
157.0814095 13.7958524
164.3122722 13.85225387
172.3535844 13.90745983
181.6148238 13.97388743
189.1725395 14.02104997
196.36452 14.08168348
205.0425273 14.16216112
211.9416768 14.21613187
218.6609964 14.27895102
224.5042527 14.32237367
229.8760632 14.36428406
234.4690158 14.39652418
239.1761847 14.44081649
243.3256379 14.48313227
246.0984204 14.50822186
248.6208991 14.5255872
250.872418 14.54264077
252.6816525 14.56548874
253.8298906 14.58230311
254.7363305 14.5923547
255.1688943 14.5944309
255.4082625 14.59604176
255.7496962 14.59885462
256 14.60187137
256 14.60187137
256 14.60187137
256 14.60187137
256 14.60187137
256 14.60187137


==> mnist_class_acc_mppca_adasense.dat <==
mean_measurements accuracy_percent
1 30
1.072 31.6
1.183 33.5
1.343 37.8
1.399 39.2
1.471 40.8
1.503 41.2
1.537 41.8
1.578 42.6
1.637 43.2
1.702 43.3
1.877 46
1.951 47.2
1.986 48.2
2.028 49.4
2.07 50.1
2.104 50.8
2.138 51.3
2.186 52.1
2.243 53.1
2.293 54.4
2.337 55.4
2.389 56.8
2.447 57.8
2.493 58.3
2.527 59.1
2.59 60.5
2.635 61.4
2.694 62.4
2.745 63.5
2.798 64.3
2.852 64.9
2.896 65.7
2.952 66.9
3.005 68.3
3.042 69.4
3.087 70.4
3.137 71.2
3.187 72
3.212 72.9
3.261 73.4
3.302 73.8
3.349 74.7
3.389 75.2
3.439 75.9
3.486 77
3.53 77.8
3.565 78.4
3.615 79.3
3.638 79.4
3.676 80
3.725 81
3.763 81.3
3.827 82.2
3.876 82.7
3.9 83.1
3.945 83.5
4 83.9
4.046 84.3
4.111 84.9
4.16 85.1
4.207 85.4
4.275 86
4.311 86.3
4.371 86.6
4.407 86.8
4.487 87.6
4.535 88.3
4.584 88.4
4.674 88.9
4.75 89.6
4.89 90.2
4.963 90.8
5.024 91.1
5.12 91.7
5.19 91.8
5.293 92.1
5.379 92.2
5.472 92.3
5.724 92.5
5.86 92.7
6.067 92.8
6.274 93.2
6.534 93.3
7.659 93.6
20.818 94.1


==> mnist_class_acc_mppca_between.dat <==
mean_measurements accuracy_percent
1 30.5
1.06 31.7
1.199 35
1.298 37.6
1.36 38.9
1.412 40.3
1.49 42.1
1.55 44.1
1.573 44.9
1.615 45.8
1.703 47.3
1.766 48.8
1.791 49.7
1.817 50.3
1.843 50.6
1.876 50.9
1.919 52.3
1.966 54
1.985 54.4
2.023 55.1
2.054 56.1
2.078 56.7
2.115 57.4
2.157 58.5
2.214 59.4
2.254 60.3
2.302 61.7
2.349 63.1
2.388 64.3
2.429 65.4
2.472 66.4
2.507 67.3
2.544 68.2
2.595 69.3
2.626 69.7
2.66 70.9
2.696 71.7
2.735 72.4
2.773 73.3
2.817 74.1
2.854 74.5
2.894 75.3
2.919 76.1
2.959 76.9
2.98 77.6
3.012 78.3
3.065 79.5
3.09 80
3.107 80.5
3.152 81.3
3.212 81.8
3.264 82.5
3.337 83.5
3.409 84.1
3.443 84.3
3.475 85.1
3.507 85.4
3.539 85.9
3.573 86.3
3.613 86.8
3.64 87.2
3.669 87.5
3.693 88
3.752 88.3
3.792 88.6
3.821 88.7
3.87 89.4
3.91 89.5
3.965 89.9
4.027 90.2
4.074 90.5
4.117 90.8
4.175 91.1
4.218 91.2
4.26 91.4
4.374 91.5
4.466 92
4.581 92.3
4.668 92.5
4.785 92.9
4.953 93.1
5.203 93.3
5.577 93.6
12.178 93.8


==> mnist_class_acc_mppca_fisher.dat <==
mean_measurements accuracy_percent
1 31.4
1.007 31.5
1.011 31.7
1.019 31.8
1.041 32.4
1.075 33.3
1.166 36.1
1.285 38.5
1.317 39.3
1.338 39.8
1.381 40.5
1.405 41.2
1.43 41.9
1.459 42.2
1.509 43.9
1.564 45.1
1.612 47.2
1.687 49.5
1.768 52.3
1.854 55.4
1.96 59.5
2.059 63.9
2.162 67.8
2.246 69.3
2.271 70
2.298 70.1
2.323 70.4
2.347 70.6
2.375 71.3
2.399 71.7
2.423 72.3
2.455 73.1
2.477 73.6
2.509 74.2
2.529 74.6
2.569 75.3
2.594 75.9
2.621 76.9
2.646 77.3
2.66 77.6
2.699 78.2
2.732 78.5
2.765 79
2.799 79.9
2.811 80
2.84 80.5
2.86 80.7
2.875 80.9
2.908 81.2
2.937 81.5
2.972 82.1
2.994 82.4
3.033 83.1
3.076 83.8
3.109 84.2
3.143 84.3
3.185 85
3.211 85.1
3.237 85.3
3.272 85.6
3.337 85.9
3.366 86.8
3.402 87.4
3.429 88
3.47 88.4
3.51 88.7
3.531 88.8
3.578 89.1
3.629 89.4
3.684 89.8
3.84 90.2
3.926 90.9
3.974 91.1
4.048 91.3
4.244 91.6
4.382 92.3
4.547 93.1
4.744 93.2
5.037 93.5
5.581 94.3


==> mnist_class_acc_s32_adasense.dat <==
mean_measurements accuracy_percent
1 22.1
1 22.1
1 22.1
1 22.1
1.001 22.1
1.006 22.3
1.037 22.7
1.049 23.3
1.082 23.4
1.165 23.9
1.225 24.4
1.283 24.7
1.451 26.7
1.549 28
1.688 28.5
1.81 30.3
1.982 32.5
2.096 34.5
2.233 37.8
2.404 40.1
2.519 41.5
2.628 43
2.842 46.3
2.943 47.9
3.045 50.1
3.193 52.5
3.29 54.3
3.38 56.2
3.527 58.7
3.65 60.6
3.737 62.1
3.863 63.4
3.958 64.9
4.036 65.9
4.155 68.2
4.237 69.1
4.304 70.9
4.415 72
4.49 73.1
4.554 74.5
4.657 76.5
4.745 77.6
4.823 79
4.918 79.8
5.016 81
5.072 81.7
5.146 82.7
5.244 83.7
5.296 84.3
5.377 85.2
5.469 86.3
5.543 86.9
5.607 87.3
5.678 88.4
5.75 89.7
5.826 90.4
5.912 91
5.963 91.3
6.023 91.5
6.108 92.4
6.191 92.9
6.26 93.1
6.384 94
6.462 94.5
6.533 94.8
6.611 94.8
6.717 95.4
6.777 96
6.868 96.6
6.967 96.9
7 97
7.075 97.3
7.162 97.4
7.295 97.7
7.398 97.9
7.514 98.2
7.575 98.3
7.682 98.4
7.802 98.5
7.89 98.6
7.958 98.6
8.118 98.6
8.241 98.6
8.357 98.6
8.624 98.9
8.854 99
9.157 99
9.775 99
10.125 99
10.57 99.2
30.652 99.5


==> mnist_class_acc_s32_between.dat <==
mean_measurements accuracy_percent
1 23.3
1 23.3
1 23.3
1 23.3
1.001 23.3
1.008 23.3
1.032 23.4
1.049 23.8
1.08 24.2
1.183 26.1
1.237 27.3
1.291 28
1.448 30.1
1.553 31.9
1.624 33
1.756 34.6
1.925 36.6
2.026 39.4
2.178 41.9
2.34 44.7
2.46 46.6
2.541 47.7
2.68 49.7
2.775 51.9
2.848 53.6
2.998 56.9
3.087 58.4
3.154 59.6
3.272 61.3
3.362 63.2
3.434 64.2
3.538 66.6
3.643 67.7
3.716 68.8
3.835 70.9
3.947 72
4.013 73.8
4.108 75.2
4.171 76.2
4.241 77.6
4.312 78.7
4.393 80.2
4.455 81.2
4.542 83
4.616 84.1
4.682 85
4.756 86.1
4.841 87.3
4.893 87.8
4.965 88.5
5.035 89.2
5.1 89.6
5.175 90.2
5.246 90.6
5.311 91.3
5.386 91.5
5.484 92.2
5.563 92.5
5.622 92.9
5.733 93.6
5.803 94.4
5.868 94.7
5.95 95
6.03 95.1
6.112 95.7
6.213 96.2
6.31 96.4
6.405 96.9
6.497 97
6.594 97.5
6.715 97.9
6.808 97.9
6.913 98.3
7.003 98.3
7.087 98.6
7.208 98.7
7.324 98.6
7.421 98.8
7.585 98.8
7.699 98.8
7.87 98.8
8.078 98.9
8.252 99.1
8.41 99.1
8.709 99.1
8.971 99.2
9.204 99.2
9.86 99.2
10.359 99.4
10.9 99.4
30.875 99.5


==> mnist_class_acc_s32_fisher.dat <==
mean_measurements accuracy_percent
1 17.7
1 17.7
1 17.7
1 17.7
1.003 17.8
1.009 17.7
1.055 17.9
1.103 18.1
1.167 19.1
1.38 21.2
1.533 22.9
1.652 22.5
2 24.7
2.329 27.9
2.588 30.4
3.052 33.6
3.584 37.7
3.993 39.5
4.437 43.2
5.067 48.5
5.42 51.8
5.847 55.1
6.444 61.1
6.755 62.1
7.095 64.5
7.511 67.7
7.904 71.2
8.174 72.7
8.545 75.4
8.837 76.9
9.112 78
9.43 79.9
9.688 81.5
9.976 83.1
10.27 84.5
10.506 85.1
10.713 86.3
10.928 87
11.219 88
11.457 88.5
11.699 89.2
11.931 89.9
12.175 90.8
12.397 91.2
12.589 91.8
12.82 92.3
13.053 92.9
13.265 93.4
13.438 93.9
13.628 94.2
13.804 94.8
14.035 95.3
14.273 95.8
14.525 96.3
14.706 96.3
14.933 96.4
15.123 96.5
15.328 96.8
15.529 97
15.714 97.1
15.931 97.1
16.144 97.4
16.365 97.6
16.569 97.5
16.723 97.5
16.938 97.6
17.158 97.6
17.414 97.7
17.665 97.9
17.896 98
18.16 98.2
18.417 98.2
18.7 98.2
18.985 98.2
19.249 98.3
19.567 98.3
19.832 98.4
20.184 98.4
20.507 98.4
20.801 98.4
21.224 98.4
21.643 98.3
22.049 98.3
22.472 98.3
22.967 98.3
23.423 98.3
23.959 98.3
24.693 98.3
25.32 98.3
25.995 98.3
31.766 98.3


==> mnist_class_acc_s32_pca.dat <==
mean_measurements accuracy_percent
1 27.3
1 27.3
1 27.3
1.001 27.3
1.002 27.4
1.003 27.5
1.022 27.6
1.045 28.1
1.07 28.8
1.186 30.2
1.251 31.4
1.291 32.5
1.422 34.1
1.529 36.1
1.587 37.1
1.706 39.4
1.838 41.5
1.913 42.3
2.016 43.6
2.137 45.9
2.196 47
2.263 47.1
2.407 48.4
2.499 49.4
2.597 50.5
2.775 52
2.87 52.9
2.971 54
3.181 56.2
3.281 57
3.382 58.5
3.552 60.3
3.668 60.9
3.753 61.3
3.944 63.2
4.094 64.8
4.246 66.4
4.408 67.8
4.545 69.6
4.651 70.2
4.854 73.3
4.987 73.8
5.128 74
5.26 75
5.478 77.3
5.626 78.3
5.804 80.2
6.002 81.6
6.132 82.8
6.263 83.3
6.512 84.9
6.719 86.1
6.84 86.5
7.068 88.2
7.239 89.1
7.374 89.5
7.563 90.7
7.697 91
7.838 91.5
8.077 92.6
8.211 93
8.382 93.7
8.571 94.1
8.734 94.7
8.857 95
9.061 95.6
9.233 95.9
9.368 96
9.591 96.1
9.786 96.5
9.897 96.5
10.14 96.7
10.416 97.3
10.65 97.7
10.82 98.1
11.069 98.4
11.25 98.5
11.435 98.6
11.711 98.8
11.886 98.8
12.039 98.8
12.4 98.9
12.659 99
12.918 99
13.403 99
13.759 99
14.124 99
14.921 99
15.424 99
16.121 99
31.641 99


==> mnist_class_acc_s32_random.dat <==
mean_measurements accuracy_percent
1 10
1 10
1 10
1.002 10
1.003 10
1.016 10
1.107 10.6
1.181 10.9
1.269 11.2
1.648 10.3
1.917 10
2.19 10.3
3.287 10.2
4.213 11.3
4.844 12.4
7.131 12.5
10.315 13.7
12.181 14.6
15.218 15.6
19.971 16.1
21.96 16.4
24.087 17.6
27.553 18.3
28.383 18.1
29.26 18.5
30.56 18.2
30.832 18.1
31.183 18.2
31.47 18.3
31.687 18.4
31.786 18.3
31.896 18.4
31.955 18.4
31.961 18.4
31.978 18.3
31.978 18.3
31.978 18.3
32 18.2
32 18.2
32 18.2
32 18.2
32 18.2
32 18.2
32 18.2
32 18.2
32 18.2
32 18.2
32 18.2
32 18.2
32 18.2
32 18.2
32 18.2
32 18.2
32 18.2
32 18.2
32 18.2
32 18.2
32 18.2
32 18.2
32 18.2
32 18.2
32 18.2
32 18.2
32 18.2
32 18.2
32 18.2
32 18.2
32 18.2
32 18.2
32 18.2
32 18.2
32 18.2
32 18.2
32 18.2
32 18.2
32 18.2
32 18.2
32 18.2
32 18.2
32 18.2
32 18.2
32 18.2
32 18.2
32 18.2
32 18.2
32 18.2
32 18.2
32 18.2
32 18.2
32 18.2
32 18.2


==> mnist_class_acc_s8_adasense.dat <==
mean_measurements accuracy_percent
1 18
1 18
1 18
1.001 18.1
1.001 18.1
1.004 18.2
1.007 18.4
1.008 18.5
1.011 18.7
1.012 18.8
1.013 18.8
1.017 18.8
1.018 18.7
1.02 18.8
1.028 19.2
1.151 20.5
1.548 23.9
1.602 23.9
1.654 24.1
1.687 24.4
1.717 24.9
1.761 25.2
1.803 25.6
1.839 26.2
1.892 26.8
1.941 27.4
1.996 28.3
2.138 30.2
3.255 42.5
3.398 44.5
3.478 45.7
3.55 46.2
3.616 47.1
3.673 47.8
3.739 48.6
3.81 49
3.856 49.6
3.924 50.1
4.015 51.7
4.184 54
4.861 63.9
5.235 69
5.353 70.2
5.46 71.6
5.508 72.1
5.557 72.2
5.637 72.8
5.697 73.5
5.761 74.4
5.816 74.9
5.898 76.1
5.988 76.6
6.136 78.4
6.763 84.6
6.899 85.8
6.982 86.1
7.039 86.5
7.094 87
7.137 87
7.221 87.8
7.251 88.1
7.292 88.5
7.393 89.4
7.463 90
7.599 90.9
8.015 93.7
8.231 94.5
8.319 94.7
8.377 95
8.428 95.1
8.48 95.2
8.527 95.2
8.586 95.4
8.629 95.5
8.683 95.7
8.741 95.7
8.836 95.9
9.041 96.3
9.738 97.9
9.859 98
9.932 98
10.036 98.1
10.11 98.2
10.203 98.3
10.314 98.3
10.401 98.5
10.471 98.5
10.629 98.5
10.804 98.7
11.187 99
30.893 99.5


==> mnist_class_acc_s8_between.dat <==
mean_measurements accuracy_percent
1 20
1 20
1 20
1.004 20.3
1.004 20.3
1.006 20.3
1.008 20.3
1.01 20.3
1.01 20.3
1.016 20.4
1.018 20.4
1.021 20.3
1.026 20.3
1.037 20.5
1.046 20.7
1.155 21.8
1.52 23.7
1.574 24.5
1.616 24.4
1.66 24.9
1.684 24.7
1.714 25.4
1.74 25.5
1.777 25.9
1.817 26.8
1.862 27.5
1.948 28.7
2.084 30.1
3.1 43.3
3.273 45.7
3.374 46.8
3.447 47.2
3.511 48.4
3.564 48.8
3.634 49.7
3.707 50.7
3.749 50.8
3.807 51.2
3.891 52.6
4.003 54.2
4.631 62.5
5.086 67.7
5.202 69.6
5.288 70.2
5.384 71
5.478 72.2
5.531 73
5.605 73.2
5.67 74.1
5.735 74.5
5.81 75.4
5.929 76.3
6.062 78.2
6.617 85.4
6.766 86.8
6.848 87.1
6.903 87.4
6.956 87.8
7.013 88.3
7.058 88.5
7.162 88.8
7.236 89.2
7.309 89.5
7.386 90.2
7.486 91
7.906 94.2
8.116 94.8
8.201 94.8
8.26 95
8.32 95.2
8.389 95.2
8.438 95.2
8.496 95.2
8.558 95.5
8.603 95.6
8.703 95.8
8.827 96.1
9.051 96.5
9.699 97.5
9.86 97.7
9.952 97.8
10.06 98
10.125 98
10.24 98.2
10.317 98.2
10.412 98.3
10.562 98.6
10.706 98.6
10.875 98.7
11.333 99.1
30.887 99.7


==> mnist_class_acc_s8_pca.dat <==
mean_measurements accuracy_percent
1 24.9
1 24.9
1 24.9
1.001 24.9
1.003 25.1
1.004 25.1
1.004 25.1
1.005 25.2
1.005 25.2
1.007 25.3
1.012 25.3
1.016 25.3
1.018 25.3
1.025 25.3
1.032 25.6
1.126 26.8
1.411 30.2
1.445 30.7
1.467 31.1
1.49 31.1
1.51 31.4
1.526 31.4
1.553 31.9
1.586 32.8
1.618 33.4
1.658 34
1.697 34.6
1.797 35.6
2.45 43.6
2.563 44.3
2.651 44.9
2.712 45.7
2.764 46
2.816 46.8
2.846 46.9
2.878 47
2.93 47.8
3.004 48.7
3.058 49.5
3.188 50.4
3.751 57.1
4.128 60.7
4.217 61.5
4.286 61.9
4.342 62.5
4.392 62.8
4.432 63.1
4.496 63.7
4.547 64.2
4.587 64.4
4.681 65.5
4.787 66.1
5.06 68
5.92 75.9
6.093 77.6
6.139 78
6.234 78.6
6.32 79.1
6.425 79.8
6.509 80.5
6.586 81
6.638 81.8
6.707 82
6.865 82.7
7.001 83.1
7.644 87.5
8.04 88.9
8.165 89.2
8.222 89.4
8.357 89.8
8.43 90
8.565 90.6
8.671 91.1
8.746 91.5
8.867 92.1
9.049 92.4
9.193 92.7
9.481 93.6
10.642 96
10.833 96
10.981 96.1
11.118 96.2
11.215 96.3
11.384 96.4
11.52 96.5
11.641 96.5
11.77 96.7
11.964 96.8
12.224 96.9
12.645 97.2
31.451 99


==> mnist_class_psnr_mppca_adasense.dat <==
mean_measurements mean_psnr
1 12.78221427
1.072 12.81473092
1.183 12.87926297
1.343 12.98666953
1.399 13.02166988
1.471 13.05809048
1.503 13.07448619
1.537 13.09315168
1.578 13.11568525
1.637 13.15430352
1.702 13.1841669
1.877 13.26890151
1.951 13.30942035
1.986 13.32784958
2.028 13.351674
2.07 13.37683601
2.104 13.39899754
2.138 13.41901085
2.186 13.44787216
2.243 13.4832261
2.293 13.51727382
2.337 13.54240516
2.389 13.56777257
2.447 13.60137124
2.493 13.62264762
2.527 13.64789228
2.59 13.68692907
2.635 13.71516129
2.694 13.75282126
2.745 13.78568114
2.798 13.81399178
2.852 13.84159763
2.896 13.86475243
2.952 13.91191588
3.005 13.94581732
3.042 13.96982546
3.087 13.98737847
3.137 14.02300308
3.187 14.0569503
3.212 14.07172149
3.261 14.10261477
3.302 14.12732881
3.349 14.15221954
3.389 14.17772597
3.439 14.19836243
3.486 14.21665976
3.53 14.24121656
3.565 14.26537419
3.615 14.29245009
3.638 14.29982131
3.676 14.3172092
3.725 14.34333752
3.763 14.36540621
3.827 14.39675421
3.876 14.42276488
3.9 14.43684928
3.945 14.45794655
4 14.47828531
4.046 14.49958551
4.111 14.54281487
4.16 14.56879125
4.207 14.58666924
4.275 14.61565709
4.311 14.63684691
4.371 14.66123207
4.407 14.67738728
4.487 14.71458678
4.535 14.74494874
4.584 14.7805135
4.674 14.8231236
4.75 14.87842688
4.89 15.01398596
4.963 15.04738282
5.024 15.07199263
5.12 15.10696202
5.19 15.12766118
5.293 15.16236192
5.379 15.1880461
5.472 15.22028971
5.576 15.25367297
5.724 15.29398579
5.86 15.33886964
6.067 15.39011515
6.274 15.45950369
6.534 15.53572084
6.912 15.6487084
7.659 15.86683931
20.818 18.60937976


==> mnist_class_psnr_mppca_between.dat <==
mean_measurements mean_psnr
1 12.72718797
1.06 12.76353793
1.199 12.84397442
1.298 12.9065882
1.36 12.94199168
1.412 12.96683937
1.49 13.0179964
1.55 13.05489407
1.573 13.06911134
1.615 13.09031643
1.703 13.13029972
1.766 13.16597674
1.791 13.17821792
1.817 13.19397393
1.843 13.20776651
1.876 13.2290359
1.919 13.25946957
1.966 13.28799649
1.985 13.30069067
2.023 13.31702024
2.054 13.33450819
2.078 13.34681444
2.115 13.3648483
2.157 13.38691815
2.214 13.41094622
2.254 13.43151832
2.302 13.45923545
2.349 13.48312269
2.388 13.50123797
2.429 13.5218554
2.472 13.54314823
2.507 13.56032693
2.544 13.58120552
2.595 13.60350432
2.626 13.62191801
2.66 13.64567661
2.696 13.66168285
2.735 13.67645022
2.773 13.70536886
2.817 13.73033895
2.854 13.74747497
2.894 13.76664984
2.919 13.78612815
2.959 13.80863076
2.98 13.82666009
3.012 13.84495836
3.065 13.87321392
3.09 13.89057535
3.107 13.90263284
3.152 13.93283612
3.212 13.9527959
3.264 13.99264916
3.337 14.04648941
3.409 14.10764097
3.443 14.12036581
3.475 14.13639122
3.507 14.14502965
3.539 14.16085149
3.573 14.17045251
3.613 14.18415406
3.64 14.20394665
3.669 14.21076895
3.693 14.2212024
3.715 14.22774646
3.752 14.23939408
3.792 14.25564999
3.821 14.26319004
3.87 14.28704425
3.91 14.29619614
3.965 14.31103764
4.027 14.32857151
4.074 14.3442527
4.117 14.35908983
4.175 14.38666244
4.218 14.3993059
4.26 14.41526829
4.303 14.42752838
4.374 14.44452067
4.466 14.47498252
4.581 14.51690391
4.668 14.53772418
4.785 14.57718536
4.953 14.6308404
5.203 14.70712052
5.577 14.8041489
12.178 16.28983049


==> mnist_class_psnr_mppca_fisher.dat <==
mean_measurements mean_psnr
1 12.62282076
1.007 12.62660192
1.011 12.62874796
1.019 12.63228574
1.041 12.64155927
1.075 12.66159798
1.166 12.70969023
1.285 12.75989238
1.317 12.77497458
1.338 12.78181406
1.352 12.78668681
1.381 12.80425886
1.405 12.81986067
1.43 12.83629535
1.459 12.84693202
1.509 12.88544174
1.564 12.93295929
1.612 12.97415982
1.687 13.03425649
1.768 13.08263337
1.854 13.14439368
1.96 13.23730168
2.059 13.30758564
2.162 13.40687168
2.246 13.49279
2.271 13.49976105
2.298 13.51369534
2.323 13.52011044
2.347 13.53114263
2.375 13.53903307
2.399 13.55145554
2.423 13.56514405
2.455 13.57700267
2.477 13.58542447
2.509 13.59971332
2.529 13.60867382
2.569 13.62940168
2.594 13.63791219
2.621 13.64773506
2.646 13.65525832
2.66 13.66152048
2.699 13.68217628
2.732 13.68891788
2.765 13.70305358
2.799 13.71703268
2.811 13.72057428
2.84 13.73188711
2.86 13.73750996
2.875 13.74762202
2.908 13.75466783
2.937 13.76301667
2.972 13.77523351
2.994 13.77825608
3.033 13.79089936
3.076 13.80675461
3.109 13.81705712
3.143 13.831535
3.185 13.83826873
3.211 13.84529698
3.237 13.85687877
3.272 13.86391887
3.296 13.8706564
3.337 13.88285301
3.366 13.89684421
3.402 13.91017616
3.429 13.92138208
3.47 13.9315221
3.51 13.94389023
3.531 13.95047255
3.578 13.96353393
3.629 13.98196236
3.684 13.99261005
3.738 14.00132704
3.785 14.01405915
3.84 14.02445732
3.926 14.04168053
3.974 14.0526295
4.048 14.06153164
4.119 14.07044743
4.244 14.09057864
4.382 14.13109441
4.547 14.16444626
4.744 14.18935027
5.037 14.22972131
5.581 14.31333281
13.5 15.51171317


==> mnist_class_psnr_s32_adasense.dat <==
mean_measurements mean_psnr
1 12.13748783
1 12.13748783
1 12.13748783
1 12.13748783
1.001 12.13728705
1.006 12.14177532
1.037 12.15480939
1.049 12.1635294
1.082 12.17112803
1.165 12.21337859
1.225 12.24441912
1.283 12.26520016
1.451 12.34207449
1.549 12.40386158
1.688 12.47024508
1.81 12.53685064
1.982 12.63543455
2.096 12.72097527
2.233 12.83447025
2.404 12.95205517
2.519 13.01321034
2.628 13.07411719
2.842 13.18952965
2.943 13.25262572
3.045 13.32638918
3.193 13.43826541
3.29 13.51238275
3.38 13.58381668
3.527 13.69547693
3.65 13.76681559
3.737 13.82886998
3.863 13.9396467
3.958 14.01591656
4.036 14.07967067
4.155 14.17178985
4.237 14.24365496
4.304 14.30624343
4.415 14.38642359
4.49 14.46490798
4.554 14.53852777
4.657 14.61351914
4.745 14.69409969
4.823 14.7538202
4.918 14.82635763
5.016 14.91269078
5.072 14.96559113
5.146 15.04200532
5.244 15.12001189
5.296 15.16193745
5.377 15.23743017
5.469 15.32789309
5.543 15.40446899
5.607 15.47413071
5.678 15.55316073
5.75 15.60313423
5.826 15.67118373
5.912 15.75327913
5.963 15.79495734
6.023 15.84383689
6.108 15.90500028
6.191 15.97657379
6.26 16.03456921
6.384 16.15764126
6.462 16.22875124
6.533 16.29277971
6.611 16.34985353
6.717 16.44701333
6.777 16.50111878
6.868 16.57581494
6.967 16.68835985
7 16.72878022
7.075 16.79502121
7.162 16.87955186
7.295 16.98585385
7.398 17.09072906
7.514 17.20340902
7.575 17.27282196
7.682 17.36039287
7.802 17.47383235
7.89 17.55020159
7.958 17.60784025
8.118 17.77179396
8.241 17.86857861
8.357 17.97156467
8.624 18.20482399
8.854 18.40948333
9.157 18.64174561
9.775 19.17717741
10.125 19.43308404
10.57 19.72477673
30.652 28.25632712


==> mnist_class_psnr_s32_between.dat <==
mean_measurements mean_psnr
1 12.14568017
1 12.14568017
1 12.14568017
1 12.14568017
1.001 12.14550755
1.008 12.14685672
1.032 12.15362992
1.049 12.16610146
1.08 12.17757641
1.183 12.22988942
1.237 12.26445691
1.291 12.29234711
1.448 12.38420146
1.553 12.45139365
1.624 12.48240551
1.756 12.55222447
1.925 12.63329213
2.026 12.70210298
2.178 12.77599728
2.34 12.86682182
2.46 12.93469058
2.541 12.99312043
2.68 13.07402344
2.775 13.12580587
2.848 13.16360882
2.998 13.27748916
3.087 13.32951832
3.154 13.36705635
3.272 13.44114978
3.362 13.49791802
3.434 13.54081779
3.538 13.61134278
3.643 13.67079262
3.716 13.71808683
3.835 13.79657229
3.947 13.85413644
4.013 13.90136513
4.108 13.96334001
4.171 14.00638467
4.241 14.06653929
4.312 14.11161984
4.393 14.16520712
4.455 14.20486462
4.542 14.27383432
4.616 14.33149545
4.682 14.36934116
4.756 14.41586859
4.841 14.46578853
4.893 14.49238562
4.965 14.53093448
5.035 14.5774746
5.1 14.61805817
5.175 14.67181126
5.246 14.73208143
5.311 14.77634161
5.386 14.81075267
5.484 14.88293948
5.563 14.92252441
5.622 14.9526923
5.733 15.02771764
5.803 15.07389206
5.868 15.10404192
5.95 15.16630259
6.03 15.21453168
6.112 15.26994969
6.213 15.32837855
6.31 15.37620746
6.405 15.43700321
6.497 15.47895416
6.594 15.53294014
6.715 15.58912056
6.808 15.64531982
6.913 15.69609487
7.003 15.75158296
7.087 15.82476762
7.208 15.89745737
7.324 15.95401304
7.421 16.0140635
7.585 16.09326587
7.699 16.14482681
7.87 16.22132572
8.078 16.33899464
8.252 16.45102798
8.41 16.54708395
8.709 16.7136137
8.971 16.87080798
9.204 16.9884202
9.86 17.29537513
10.359 17.57211144
10.9 17.91500221
30.875 27.92363449


==> mnist_class_psnr_s32_fisher.dat <==
mean_measurements mean_psnr
1 11.93053063
1 11.93053063
1 11.93053063
1 11.93053063
1.003 11.93172174
1.009 11.93193516
1.055 11.94257083
1.103 11.94808857
1.167 11.95757649
1.38 12.00877322
1.533 12.03232402
1.652 12.0489161
2 12.11622701
2.329 12.18080861
2.588 12.21990268
3.052 12.314741
3.584 12.40125828
3.993 12.46044899
4.437 12.54035891
5.067 12.63556134
5.42 12.69566991
5.847 12.77049127
6.444 12.88881994
6.755 12.9323326
7.095 13.00513967
7.511 13.07551504
7.904 13.13344617
8.174 13.18322477
8.545 13.26606379
8.837 13.33347881
9.112 13.37008924
9.43 13.41365647
9.688 13.45711377
9.976 13.50534005
10.27 13.56304702
10.506 13.59847646
10.713 13.63577157
10.928 13.66776196
11.219 13.72395596
11.457 13.76920537
11.699 13.80675597
11.931 13.84060599
12.175 13.87578672
12.397 13.90024108
12.589 13.93421504
12.82 13.96625085
13.053 14.00430851
13.265 14.04336207
13.438 14.07226355
13.628 14.10239447
13.804 14.12550636
14.035 14.15527384
14.273 14.1864187
14.525 14.2143923
14.706 14.23404831
14.933 14.26188582
15.123 14.29359075
15.328 14.31511886
15.529 14.33210987
15.714 14.35354852
15.931 14.38111244
16.144 14.41158853
16.365 14.4377551
16.569 14.46791787
16.723 14.49205283
16.938 14.51546027
17.158 14.54051128
17.414 14.56337869
17.665 14.60435218
17.896 14.62639848
18.16 14.66264472
18.417 14.68937359
18.7 14.7167733
18.985 14.73945188
19.249 14.77182801
19.567 14.80299465
19.832 14.8290835
20.184 14.84372176
20.507 14.86335742
20.801 14.87927088
21.224 14.90744078
21.643 14.94429413
22.049 14.99026694
22.472 15.03111542
22.967 15.06621095
23.423 15.09120751
23.959 15.12928976
24.693 15.20855421
25.32 15.37518163
25.995 15.84616577
31.766 20.93161407


==> mnist_class_psnr_s32_pca.dat <==
mean_measurements mean_psnr
1 12.308713
1 12.308713
1 12.308713
1.001 12.30903052
1.002 12.30989047
1.003 12.30984816
1.022 12.32046042
1.045 12.33765117
1.07 12.35289128
1.186 12.41595292
1.251 12.45682875
1.291 12.47983395
1.422 12.55696604
1.529 12.60670013
1.587 12.63510817
1.706 12.69582834
1.838 12.75554301
1.913 12.79665927
2.016 12.85968239
2.137 12.92965112
2.196 12.96981079
2.263 12.99643
2.407 13.06532381
2.499 13.12690942
2.597 13.18157285
2.775 13.26970953
2.87 13.31925086
2.971 13.37094952
3.181 13.48726675
3.281 13.54317321
3.382 13.60358685
3.552 13.70479219
3.668 13.76166978
3.753 13.80046199
3.944 13.89821091
4.094 13.96891731
4.246 14.05331161
4.408 14.13446141
4.545 14.21024834
4.651 14.26794119
4.854 14.39102836
4.987 14.46008948
5.128 14.52311252
5.26 14.58689546
5.478 14.71260643
5.626 14.78298926
5.804 14.86420489
6.002 14.98253207
6.132 15.04970591
6.263 15.10460572
6.512 15.25280172
6.719 15.33568672
6.84 15.3915103
7.068 15.50509921
7.239 15.59503995
7.374 15.66403459
7.563 15.77466588
7.697 15.83582051
7.838 15.90766019
8.077 16.01799025
8.211 16.08364819
8.382 16.16165711
8.571 16.25924974
8.734 16.34920732
8.857 16.4109825
9.061 16.50574892
9.233 16.60226832
9.368 16.67504514
9.591 16.7835296
9.786 16.86225558
9.897 16.93012376
10.14 17.01579066
10.416 17.14677612
10.65 17.25471688
10.82 17.34136171
11.069 17.45935178
11.25 17.54637819
11.435 17.65244757
11.711 17.79372358
11.886 17.86273812
12.039 17.92487027
12.4 18.08409388
12.659 18.19516909
12.918 18.27444854
13.403 18.43802352
13.759 18.58055724
14.124 18.69261007
14.921 19.00833506
15.424 19.1795119
16.121 19.36740466
31.641 23.35748842


==> mnist_class_psnr_s32_random.dat <==
mean_measurements mean_psnr
1 11.73647202
1 11.73647202
1 11.73647202
1.002 11.73615232
1.003 11.7358211
1.016 11.73602676
1.107 11.73749977
1.181 11.73693708
1.269 11.73960028
1.648 11.73076742
1.917 11.73863063
2.19 11.74255512
3.287 11.75333962
4.213 11.7814298
4.844 11.79738074
7.131 11.84706677
10.315 11.92303199
12.181 11.97231053
15.218 12.03872175
19.971 12.11992122
21.96 12.16612583
24.087 12.21803794
27.553 12.28041184
28.383 12.29544749
29.26 12.31595379
30.56 12.33767194
30.832 12.34421147
31.183 12.35188623
31.47 12.35302669
31.687 12.35648468
31.786 12.35833394
31.896 12.35665636
31.955 12.3585002
31.961 12.35883894
31.978 12.35941008
31.978 12.35941008
31.978 12.35941008
32 12.35846603
32 12.35846603
32 12.35846603
32 12.35846603
32 12.35846603
32 12.35846603
32 12.35846603
32 12.35846603
32 12.35846603
32 12.35846603
32 12.35846603
32 12.35846603
32 12.35846603
32 12.35846603
32 12.35846603
32 12.35846603
32 12.35846603
32 12.35846603
32 12.35846603
32 12.35846603
32 12.35846603
32 12.35846603
32 12.35846603
32 12.35846603
32 12.35846603
32 12.35846603
32 12.35846603
32 12.35846603
32 12.35846603
32 12.35846603
32 12.35846603
32 12.35846603
32 12.35846603
32 12.35846603
32 12.35846603
32 12.35846603
32 12.35846603
32 12.35846603
32 12.35846603
32 12.35846603
32 12.35846603
32 12.35846603
32 12.35846603
32 12.35846603
32 12.35846603
32 12.35846603
32 12.35846603
32 12.35846603
32 12.35846603
32 12.35846603
32 12.35846603
32 12.35846603
32 12.35846603
32 12.35846603

